Ready When You Are: Efficient Condition Variables via Delegated Condition Evaluation

Multi-thread applications commonly utilize condition variables for communication between threads. Condition variables allow threads to block and wait until a certain condition holds, and also enable threads to wake up their blocked peers notifying them about a change to the state of shared data. Quite often such notifications are delivered to all threads, while only a small number of specific threads is interested in it. This results in so-called futile wakeups, where threads receiving the notification wake up and resume their execution only to realize that the condition they are waiting for does not hold and they need to wait again. Those wakeups cause numerous context switches, increase lock contention and cache pressure, translating into lots of wasted computing cycles and energy. In this work, we propose to delegate conditions on which threads are waiting to the thread sending notifications. This enables the latter to evaluate the conditions and send the notification(s) only to the relevant thread(s), practically eliminating futile wakeups altogether. Our initial evaluation of this idea shows promising results, achieving 3-4x throughput improvement over legacy condition variables.

==> figures/condvars-futile-wakeups.txt <==
num-threads  legacy DCE 
2 0.000 0.000
4 0.890 0.000
10 1.888 0.000
20 2.162 0.000
40 2.289 0.000
60 2.086 0.000
80 2.078 0.000


==> figures/condvars-signal-duration.txt <==
num-threads  legacy DCE 
2 670.286 678.143 0.000 920.143
4 718.000 468.714 0.000 474.857
10 496.000 222.571 0.000 196.857
20 317.429 119.571 0.000 99.286
40 224.000 64.857 0.000 50.571
60 190.000 46.571 0.000 34.286
80 169.857 37.714 0.000 25.286


==> figures/condvars-tput.txt <==
num-threads  legacy DCE 
2 203.175 195.153
4 135.677 174.570
10 86.862 157.645
20 65.902 151.011
40 46.907 143.529
60 38.013 139.288
80 31.934 134.254

